MHD waves and instabilities in flowing solar structures in the framework of Hall magnetohydrodynamics

It is well established now that the solar atmosphere, from photosphere to the corona and the solar wind is a highly structured medium. Satellite observations have confirmed the presence of steady flows. Here, we investigate the parallel propagation of magnetohydrodynamic (MHD) surface waves travelling along an ideal incompressible flowing plasma slab surrounded by flowing plasma environment in the framework of the Hall magnetohydrodynamics. The propagation properties of the waves are studied in a reference frame moving with the mass flow outside the slab. In general, flows change the waves' phase velocities compared to their magnitudes in a static MHD plasma slab and the Hall effect limits the range of waves' propagation. On the other hand, when the relative Alfvenic Mach number is negative, the flow extends the waves propagation range beyond that limit (owing to the Hall effect) and can cause the triggering of the Kelvin--Helmholtz instability whose onset begins at specific critical wave numbers. It turns out that the interval of Alfvenic Mach numbers for which the surface modes are unstable critically depends on the ratio between mass densities outside and inside the flux tube.

==> comments.txt <==
Comments on the last version of D09145_final.tex

This LaTeX file represents the final version of the paper which will appear in the European Physical Journal D.  The final version contains a new (shorter) abstract and some minor improvements in the text.
